The Discovery of Secondary Lobes in the Seyfert Galaxy NGC 2639

We report the discovery of a secondary pair of radio lobes in the Seyfert galaxy NGC 2639 with polarization-sensitive observations with the Karl G. Jansky Very Large Array (VLA). The presence of these lobes, which are aligned nearly perpendicular to the known set of radio lobes observed in the east-west direction, has not been reported previously in the literature. The in-band rotation measure image shows gradients in both the lobes indicative of organised magnetic field structures on kpc-scales. The magnetic field structure is aligned with the jet/lobe direction in both the lobes. Based on the settled optical morphology of the host galaxy, it is likely that a minor merger that did not disrupt the host galaxy structure is responsible for the observed features in NGC 2639. This also explains the near 90$^o$ change in the jet direction; the current jet direction being the result of a new accretion disk formed by the minor merger, whose direction was a result of the angular momentum of the inflowing merger gas.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
